Remote Estimation of Markov Processes over Costly Channels: On the Benefits of Implicit Information

In this paper, we study the remote estimation problem of a Markov process over a channel with a cost. We formulate this problem as an infinite horizon optimization problem with two players, i.e., a sensor and a monitor, that have distinct information, and with a reward function that takes into account both the communication cost and the estimation quality. We show that the main challenge in solving this problem is associated with the consideration of implicit information, i.e., information that the monitor can obtain about the source when the sensor is silent. Our main objective is to develop a framework for finding solutions to this problem without neglecting implicit information a priori. To that end, we propose three different algorithms. The first one is an alternating policy algorithm that converges to a Nash equilibrium. The second one is an occupancy-state algorithm that is guaranteed to find a globally optimal solution. The last one is a heuristic algorithm that is able to find a near-optimal solution.

==> VI.dat <==
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.702000000000000068e-01 1.000000000000000000e+00
4.519000000000000239e-01 9.832999999999999519e-01
3.662000000000000255e-01 8.860999999999999988e-01
1.140000000000000041e-01 5.917000000000000037e-01
1.140000000000000041e-01 5.917000000000000037e-01
1.140000000000000041e-01 5.917000000000000037e-01
1.500000000000000031e-03 4.385999999999999899e-01
1.500000000000000031e-03 4.385999999999999899e-01
1.299999999999999940e-03 4.390000000000000013e-01
1.299999999999999940e-03 4.374000000000000110e-01
1.299999999999999940e-03 4.375999999999999890e-01
1.399999999999999986e-03 4.376999999999999780e-01
1.000000000000000021e-03 4.376999999999999780e-01
1.000000000000000021e-03 4.368000000000000216e-01
1.000000000000000021e-03 4.363000000000000211e-01
1.000000000000000021e-03 4.370999999999999885e-01
1.000000000000000021e-03 4.364999999999999991e-01
1.000000000000000021e-03 4.366999999999999771e-01
1.000000000000000021e-03 4.379000000000000115e-01
1.000000000000000021e-03 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01
0.000000000000000000e+00 4.379000000000000115e-01


==> VI2.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000278e-02 9.764899999999999691e-01
1.000000000000000056e-01 9.529799999999999383e-01
1.500000000000000222e-01 9.294699999999999074e-01
2.000000000000000111e-01 9.059599999999998765e-01
2.500000000000000000e-01 8.824499999999998456e-01
3.000000000000000444e-01 8.589399999999998148e-01
3.500000000000000333e-01 8.354299999999997839e-01
4.000000000000000222e-01 8.119199999999997530e-01
4.500000000000000111e-01 7.884099999999997221e-01
5.000000000000000000e-01 7.648999999999996913e-01
5.500000000000000444e-01 7.413899999999996604e-01
6.000000000000000888e-01 7.178799999999996295e-01
6.500000000000000222e-01 6.943699999999995986e-01
7.000000000000000666e-01 6.708599999999995678e-01
7.500000000000000000e-01 6.473499999999995369e-01
8.000000000000000444e-01 6.238399999999995060e-01
8.500000000000000888e-01 6.003299999999994752e-01
9.000000000000000222e-01 5.768199999999994443e-01
9.500000000000000666e-01 5.533099999999999685e-01
1.000000000000000000e+00 5.298000000000000487e-01
1.050000000000000044e+00 5.062900000000000178e-01
1.100000000000000089e+00 4.862100000000000311e-01
1.150000000000000133e+00 4.649699999999999944e-01
1.200000000000000178e+00 4.549000000000000266e-01
1.250000000000000000e+00 4.491999999999999882e-01
1.300000000000000044e+00 4.435000000000001164e-01
1.350000000000000089e+00 4.365749999999999909e-01
1.400000000000000133e+00 4.364999999999999991e-01
1.450000000000000178e+00 4.371150000000000313e-01
1.500000000000000000e+00 4.354500000000000037e-01
1.550000000000000044e+00 4.355850000000000555e-01
1.600000000000000089e+00 4.354600000000000137e-01
1.650000000000000133e+00 4.360499999999999932e-01
1.700000000000000178e+00 4.350999999999999868e-01
1.750000000000000000e+00 4.345499999999999918e-01
1.800000000000000044e+00 4.353000000000000203e-01
1.850000000000000089e+00 4.346499999999999808e-01
1.900000000000000133e+00 4.348000000000000198e-01
1.950000000000000178e+00 4.359500000000000042e-01
2.000000000000000000e+00 4.359000000000000097e-01
2.050000000000000266e+00 4.359000000000000097e-01
2.100000000000000089e+00 4.359000000000000097e-01
2.149999999999999911e+00 4.359000000000000097e-01
2.200000000000000178e+00 4.359000000000000097e-01
2.250000000000000000e+00 4.359000000000000097e-01
2.300000000000000266e+00 4.359000000000000097e-01
2.350000000000000089e+00 4.359000000000000097e-01
2.400000000000000355e+00 4.359000000000000097e-01
2.450000000000000178e+00 4.359000000000000097e-01
2.500000000000000000e+00 4.359000000000000097e-01
2.550000000000000266e+00 4.359000000000000097e-01
2.600000000000000089e+00 4.359000000000000097e-01
2.650000000000000355e+00 4.359000000000000097e-01
2.700000000000000178e+00 4.359000000000000097e-01
2.750000000000000000e+00 4.359000000000000097e-01
2.800000000000000266e+00 4.359000000000000097e-01
2.850000000000000089e+00 4.359000000000000097e-01
2.900000000000000355e+00 4.359000000000000097e-01
2.950000000000000178e+00 4.359000000000000097e-01
3.000000000000000000e+00 4.359000000000000097e-01
3.050000000000000266e+00 4.359000000000000097e-01
3.100000000000000089e+00 4.359000000000000097e-01
3.150000000000000355e+00 4.359000000000000097e-01
3.200000000000000178e+00 4.359000000000000097e-01
3.250000000000000000e+00 4.359000000000000097e-01
3.300000000000000266e+00 4.359000000000000097e-01
3.350000000000000089e+00 4.359000000000000097e-01
3.400000000000000355e+00 4.359000000000000097e-01
3.450000000000000178e+00 4.359000000000000097e-01
3.500000000000000000e+00 4.359000000000000097e-01
3.550000000000000266e+00 4.359000000000000097e-01
3.600000000000000089e+00 4.359000000000000097e-01
3.650000000000000355e+00 4.359000000000000097e-01
3.700000000000000178e+00 4.359000000000000097e-01
3.750000000000000000e+00 4.359000000000000097e-01
3.800000000000000266e+00 4.359000000000000097e-01
3.850000000000000089e+00 4.359000000000000097e-01
3.900000000000000355e+00 4.359000000000000097e-01
3.950000000000000178e+00 4.359000000000000097e-01
4.000000000000000000e+00 4.359000000000000097e-01
4.049999999999999822e+00 4.359000000000000097e-01
4.100000000000000533e+00 4.359000000000000097e-01
4.150000000000000355e+00 4.359000000000000097e-01
4.200000000000000178e+00 4.359000000000000097e-01
4.250000000000000000e+00 4.359000000000000097e-01
4.299999999999999822e+00 4.359000000000000097e-01
4.350000000000000533e+00 4.359000000000000097e-01
4.400000000000000355e+00 4.359000000000000097e-01
4.450000000000000178e+00 4.359000000000000097e-01
4.500000000000000000e+00 4.359000000000000097e-01
4.549999999999999822e+00 4.359000000000000097e-01
4.600000000000000533e+00 4.359000000000000097e-01
4.650000000000000355e+00 4.359000000000000097e-01
4.700000000000000178e+00 4.359000000000000097e-01
4.750000000000000000e+00 4.359000000000000097e-01
4.800000000000000711e+00 4.359000000000000097e-01
4.850000000000000533e+00 4.359000000000000097e-01
4.900000000000000355e+00 4.359000000000000097e-01
4.950000000000000178e+00 4.359000000000000097e-01
5.000000000000000000e+00 4.359000000000000097e-01


==> alternate.dat <==
0.9 0.57682
1.0 0.5298
1.1 0.48621
1.2 0.4549
1.3 0.4435
1.4 0.4365
1.5 0.43545
1.6 0.43546
1.7 0.4351
1.8 0.4353
1.9 0.4348
2.0 0.4359

==> belief.dat <==
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 9.999000000000000110e-01
3.801999999999999824e-01 9.999000000000000110e-01
3.803000000000000269e-01 1.000000000000000000e+00
3.803000000000000269e-01 9.999000000000000110e-01
3.803000000000000269e-01 9.999000000000000110e-01
3.803000000000000269e-01 9.999000000000000110e-01
3.479999999999999760e-01 9.627000000000000002e-01
3.481000000000000205e-01 9.627000000000000002e-01
3.481000000000000205e-01 9.627000000000000002e-01
3.479999999999999760e-01 9.627000000000000002e-01
3.478999999999999870e-01 9.626000000000000112e-01
1.000000000000000048e-04 4.361999999999999766e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01
0.000000000000000000e+00 4.359999999999999987e-01


==> belief2.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000278e-02 9.809849999999999959e-01
1.000000000000000056e-01 9.619699999999999918e-01
1.500000000000000222e-01 9.429549999999999876e-01
2.000000000000000111e-01 9.239399999999999835e-01
2.500000000000000000e-01 9.049249999999999794e-01
3.000000000000000444e-01 8.859099999999999753e-01
3.500000000000000333e-01 8.668949999999999712e-01
4.000000000000000222e-01 8.478799999999999670e-01
4.500000000000000111e-01 8.288649999999999629e-01
5.000000000000000000e-01 8.098499999999999588e-01
5.500000000000000444e-01 7.908349999999999547e-01
6.000000000000000888e-01 7.718199999999999505e-01
6.500000000000000222e-01 7.528049999999999464e-01
7.000000000000000666e-01 7.337899999999999423e-01
7.500000000000000000e-01 7.147749999999999382e-01
8.000000000000000444e-01 6.957599999999999341e-01
8.500000000000000888e-01 6.767449999999999299e-01
9.000000000000000222e-01 6.577299999999999258e-01
9.500000000000000666e-01 6.387150000000000327e-01
1.000000000000000000e+00 6.196000000000000396e-01
1.050000000000000044e+00 6.006899999999999462e-01
1.100000000000000089e+00 5.816700000000000204e-01
1.150000000000000133e+00 5.625549999999999162e-01
1.200000000000000178e+00 5.435400000000000231e-01
1.250000000000000000e+00 5.245250000000000190e-01
1.300000000000000044e+00 5.102999999999999758e-01
1.350000000000000089e+00 4.927650000000000641e-01
1.400000000000000133e+00 4.753600000000000603e-01
1.450000000000000178e+00 4.581000000000000072e-01
1.500000000000000000e+00 4.407499999999999751e-01
1.550000000000000044e+00 4.360449999999999604e-01
1.600000000000000089e+00 4.359999999999999987e-01
1.650000000000000133e+00 4.359999999999999987e-01
1.700000000000000178e+00 4.359999999999999987e-01
1.750000000000000000e+00 4.359999999999999987e-01
1.800000000000000044e+00 4.359999999999999987e-01
1.850000000000000089e+00 4.359999999999999987e-01
1.900000000000000133e+00 4.359999999999999987e-01
1.950000000000000178e+00 4.359999999999999987e-01
2.000000000000000000e+00 4.359999999999999987e-01
2.050000000000000266e+00 4.359999999999999987e-01
2.100000000000000089e+00 4.359999999999999987e-01
2.149999999999999911e+00 4.359999999999999987e-01
2.200000000000000178e+00 4.359999999999999987e-01
2.250000000000000000e+00 4.359999999999999987e-01
2.300000000000000266e+00 4.359999999999999987e-01
2.350000000000000089e+00 4.359999999999999987e-01
2.400000000000000355e+00 4.359999999999999987e-01
2.450000000000000178e+00 4.359999999999999987e-01
2.500000000000000000e+00 4.359999999999999987e-01
2.550000000000000266e+00 4.359999999999999987e-01
2.600000000000000089e+00 4.359999999999999987e-01
2.650000000000000355e+00 4.359999999999999987e-01
2.700000000000000178e+00 4.359999999999999987e-01
2.750000000000000000e+00 4.359999999999999987e-01
2.800000000000000266e+00 4.359999999999999987e-01
2.850000000000000089e+00 4.359999999999999987e-01
2.900000000000000355e+00 4.359999999999999987e-01
2.950000000000000178e+00 4.359999999999999987e-01
3.000000000000000000e+00 4.359999999999999987e-01
3.050000000000000266e+00 4.359999999999999987e-01
3.100000000000000089e+00 4.359999999999999987e-01
3.150000000000000355e+00 4.359999999999999987e-01
3.200000000000000178e+00 4.359999999999999987e-01
3.250000000000000000e+00 4.359999999999999987e-01
3.300000000000000266e+00 4.359999999999999987e-01
3.350000000000000089e+00 4.359999999999999987e-01
3.400000000000000355e+00 4.359999999999999987e-01
3.450000000000000178e+00 4.359999999999999987e-01
3.500000000000000000e+00 4.359999999999999987e-01
3.550000000000000266e+00 4.359999999999999987e-01
3.600000000000000089e+00 4.359999999999999987e-01
3.650000000000000355e+00 4.359999999999999987e-01
3.700000000000000178e+00 4.359999999999999987e-01
3.750000000000000000e+00 4.359999999999999987e-01
3.800000000000000266e+00 4.359999999999999987e-01
3.850000000000000089e+00 4.359999999999999987e-01
3.900000000000000355e+00 4.359999999999999987e-01
3.950000000000000178e+00 4.359999999999999987e-01
4.000000000000000000e+00 4.359999999999999987e-01
4.049999999999999822e+00 4.359999999999999987e-01
4.100000000000000533e+00 4.359999999999999987e-01
4.150000000000000355e+00 4.359999999999999987e-01
4.200000000000000178e+00 4.359999999999999987e-01
4.250000000000000000e+00 4.359999999999999987e-01
4.299999999999999822e+00 4.359999999999999987e-01
4.350000000000000533e+00 4.359999999999999987e-01
4.400000000000000355e+00 4.359999999999999987e-01
4.450000000000000178e+00 4.359999999999999987e-01
4.500000000000000000e+00 4.359999999999999987e-01
4.549999999999999822e+00 4.359999999999999987e-01
4.600000000000000533e+00 4.359999999999999987e-01
4.650000000000000355e+00 4.359999999999999987e-01
4.700000000000000178e+00 4.359999999999999987e-01
4.750000000000000000e+00 4.359999999999999987e-01
4.800000000000000711e+00 4.359999999999999987e-01
4.850000000000000533e+00 4.359999999999999987e-01
4.900000000000000355e+00 4.359999999999999987e-01
4.950000000000000178e+00 4.359999999999999987e-01
5.000000000000000000e+00 4.359999999999999987e-01


==> implicit.dat <==
0.000000000000000000e+00 4.361300000000000177e-01
3.790100000000000136e-01 1.000000000000000000e+00


==> implicit2.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000278e-02 9.810495000000000188e-01
1.000000000000000056e-01 9.620990000000000375e-01
1.500000000000000222e-01 9.431484999999999452e-01
2.000000000000000111e-01 9.241979999999999640e-01
2.500000000000000000e-01 9.052474999999999827e-01
3.000000000000000444e-01 8.862970000000000015e-01
3.500000000000000333e-01 8.673465000000000202e-01
4.000000000000000222e-01 8.483959999999999280e-01
4.500000000000000111e-01 8.294455000000000577e-01
5.000000000000000000e-01 8.104949999999999655e-01
5.500000000000000444e-01 7.915444999999999842e-01
6.000000000000000888e-01 7.725940000000000030e-01
6.500000000000000222e-01 7.536435000000000217e-01
7.000000000000000666e-01 7.346930000000000405e-01
7.500000000000000000e-01 7.157424999999999482e-01
8.000000000000000444e-01 6.967919999999999670e-01
8.500000000000000888e-01 6.778414999999999857e-01
9.000000000000000222e-01 6.588910000000000045e-01
9.500000000000000666e-01 6.399405000000000232e-01
1.000000000000000000e+00 6.209899999999999309e-01
1.050000000000000044e+00 6.020394999999999497e-01
1.100000000000000089e+00 5.830889999999999684e-01
1.150000000000000133e+00 5.641384999999998762e-01
1.200000000000000178e+00 5.451879999999998949e-01
1.250000000000000000e+00 5.262374999999999137e-01
1.300000000000000044e+00 5.072870000000000434e-01
1.350000000000000089e+00 4.883364999999999512e-01
1.400000000000000133e+00 4.693859999999999699e-01
1.450000000000000178e+00 4.504354999999998777e-01
1.500000000000000000e+00 4.361300000000000177e-01
1.550000000000000044e+00 4.361300000000000177e-01
1.600000000000000089e+00 4.361300000000000177e-01
1.650000000000000133e+00 4.361300000000000177e-01
1.700000000000000178e+00 4.361300000000000177e-01
1.750000000000000000e+00 4.361300000000000177e-01
1.800000000000000044e+00 4.361300000000000177e-01
1.850000000000000089e+00 4.361300000000000177e-01
1.900000000000000133e+00 4.361300000000000177e-01
1.950000000000000178e+00 4.361300000000000177e-01
2.000000000000000000e+00 4.361300000000000177e-01
2.050000000000000266e+00 4.361300000000000177e-01
2.100000000000000089e+00 4.361300000000000177e-01
2.149999999999999911e+00 4.361300000000000177e-01
2.200000000000000178e+00 4.361300000000000177e-01
2.250000000000000000e+00 4.361300000000000177e-01
2.300000000000000266e+00 4.361300000000000177e-01
2.350000000000000089e+00 4.361300000000000177e-01
2.400000000000000355e+00 4.361300000000000177e-01
2.450000000000000178e+00 4.361300000000000177e-01
2.500000000000000000e+00 4.361300000000000177e-01
2.550000000000000266e+00 4.361300000000000177e-01
2.600000000000000089e+00 4.361300000000000177e-01
2.650000000000000355e+00 4.361300000000000177e-01
2.700000000000000178e+00 4.361300000000000177e-01
2.750000000000000000e+00 4.361300000000000177e-01
2.800000000000000266e+00 4.361300000000000177e-01
2.850000000000000089e+00 4.361300000000000177e-01
2.900000000000000355e+00 4.361300000000000177e-01
2.950000000000000178e+00 4.361300000000000177e-01
3.000000000000000000e+00 4.361300000000000177e-01
3.050000000000000266e+00 4.361300000000000177e-01
3.100000000000000089e+00 4.361300000000000177e-01
3.150000000000000355e+00 4.361300000000000177e-01
3.200000000000000178e+00 4.361300000000000177e-01
3.250000000000000000e+00 4.361300000000000177e-01
3.300000000000000266e+00 4.361300000000000177e-01
3.350000000000000089e+00 4.361300000000000177e-01
3.400000000000000355e+00 4.361300000000000177e-01
3.450000000000000178e+00 4.361300000000000177e-01
3.500000000000000000e+00 4.361300000000000177e-01
3.550000000000000266e+00 4.361300000000000177e-01
3.600000000000000089e+00 4.361300000000000177e-01
3.650000000000000355e+00 4.361300000000000177e-01
3.700000000000000178e+00 4.361300000000000177e-01
3.750000000000000000e+00 4.361300000000000177e-01
3.800000000000000266e+00 4.361300000000000177e-01
3.850000000000000089e+00 4.361300000000000177e-01
3.900000000000000355e+00 4.361300000000000177e-01
3.950000000000000178e+00 4.361300000000000177e-01
4.000000000000000000e+00 4.361300000000000177e-01
4.049999999999999822e+00 4.361300000000000177e-01
4.100000000000000533e+00 4.361300000000000177e-01
4.150000000000000355e+00 4.361300000000000177e-01
4.200000000000000178e+00 4.361300000000000177e-01
4.250000000000000000e+00 4.361300000000000177e-01
4.299999999999999822e+00 4.361300000000000177e-01
4.350000000000000533e+00 4.361300000000000177e-01
4.400000000000000355e+00 4.361300000000000177e-01
4.450000000000000178e+00 4.361300000000000177e-01
4.500000000000000000e+00 4.361300000000000177e-01
4.549999999999999822e+00 4.361300000000000177e-01
4.600000000000000533e+00 4.361300000000000177e-01
4.650000000000000355e+00 4.361300000000000177e-01
4.700000000000000178e+00 4.361300000000000177e-01
4.750000000000000000e+00 4.361300000000000177e-01
4.800000000000000711e+00 4.361300000000000177e-01
4.850000000000000533e+00 4.361300000000000177e-01
4.900000000000000355e+00 4.361300000000000177e-01
4.950000000000000178e+00 4.361300000000000177e-01
5.000000000000000000e+00 4.361300000000000177e-01


==> randomized.dat <==
0.000000000000000000e+00 4.349100000000000188e-01
5.023999999999999994e-02 4.710400000000000142e-01
1.007799999999999946e-01 5.106899999999999773e-01
1.506200000000000039e-01 5.467899999999999983e-01
1.988499999999999990e-01 5.782399999999999762e-01
2.502699999999999925e-01 6.143899999999999917e-01
3.042500000000000204e-01 6.466199999999999726e-01
3.491000000000000214e-01 6.766999999999999682e-01
3.981000000000000094e-01 7.089699999999999891e-01
4.497399999999999731e-01 7.376099999999999879e-01
5.015399999999999858e-01 7.653100000000000458e-01
5.503200000000000314e-01 7.942299999999999915e-01
6.012300000000000422e-01 8.205999999999999961e-01
6.500099999999999767e-01 8.455200000000000493e-01
7.020499999999999519e-01 8.721400000000000263e-01
7.525600000000000067e-01 8.950200000000000378e-01
8.007999999999999563e-01 9.167800000000000393e-01
8.504300000000000193e-01 9.410899999999999821e-01
8.990299999999999958e-01 9.600199999999999845e-01
9.495900000000000452e-01 9.805099999999999927e-01
1.000000000000000000e+00 1.000000000000000000e+00


==> randomized2.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000278e-02 9.499999999999999556e-01
1.000000000000000056e-01 9.000000000000000222e-01
1.500000000000000222e-01 8.499999999999999778e-01
2.000000000000000111e-01 8.000000000000000444e-01
2.500000000000000000e-01 7.500000000000000000e-01
3.000000000000000444e-01 6.999999999999999556e-01
3.500000000000000333e-01 6.499999999999999112e-01
4.000000000000000222e-01 6.009179999999999522e-01
4.500000000000000111e-01 5.583964999999999623e-01
5.000000000000000000e-01 5.211149999999999949e-01
5.500000000000000444e-01 4.915539999999999354e-01
6.000000000000000888e-01 4.701099999999999168e-01
6.500000000000000222e-01 4.517145000000000188e-01
7.000000000000000666e-01 4.413559999999999706e-01
7.500000000000000000e-01 4.351049999999999640e-01
8.000000000000000444e-01 4.349100000000000188e-01
8.500000000000000888e-01 4.349100000000000188e-01
9.000000000000000222e-01 4.349100000000000188e-01
9.500000000000000666e-01 4.349100000000000188e-01
1.000000000000000000e+00 4.349100000000000188e-01
1.050000000000000044e+00 4.349100000000000188e-01
1.100000000000000089e+00 4.349100000000000188e-01
1.150000000000000133e+00 4.349100000000000188e-01
1.200000000000000178e+00 4.349100000000000188e-01
1.250000000000000000e+00 4.349100000000000188e-01
1.300000000000000044e+00 4.349100000000000188e-01
1.350000000000000089e+00 4.349100000000000188e-01
1.400000000000000133e+00 4.349100000000000188e-01
1.450000000000000178e+00 4.349100000000000188e-01
1.500000000000000000e+00 4.349100000000000188e-01
1.550000000000000044e+00 4.349100000000000188e-01
1.600000000000000089e+00 4.349100000000000188e-01
1.650000000000000133e+00 4.349100000000000188e-01
1.700000000000000178e+00 4.349100000000000188e-01
1.750000000000000000e+00 4.349100000000000188e-01
1.800000000000000044e+00 4.349100000000000188e-01
1.850000000000000089e+00 4.349100000000000188e-01
1.900000000000000133e+00 4.349100000000000188e-01
1.950000000000000178e+00 4.349100000000000188e-01
2.000000000000000000e+00 4.349100000000000188e-01
2.050000000000000266e+00 4.349100000000000188e-01
2.100000000000000089e+00 4.349100000000000188e-01
2.149999999999999911e+00 4.349100000000000188e-01
2.200000000000000178e+00 4.349100000000000188e-01
2.250000000000000000e+00 4.349100000000000188e-01
2.300000000000000266e+00 4.349100000000000188e-01
2.350000000000000089e+00 4.349100000000000188e-01
2.400000000000000355e+00 4.349100000000000188e-01
2.450000000000000178e+00 4.349100000000000188e-01
2.500000000000000000e+00 4.349100000000000188e-01
2.550000000000000266e+00 4.349100000000000188e-01
2.600000000000000089e+00 4.349100000000000188e-01
2.650000000000000355e+00 4.349100000000000188e-01
2.700000000000000178e+00 4.349100000000000188e-01
2.750000000000000000e+00 4.349100000000000188e-01
2.800000000000000266e+00 4.349100000000000188e-01
2.850000000000000089e+00 4.349100000000000188e-01
2.900000000000000355e+00 4.349100000000000188e-01
2.950000000000000178e+00 4.349100000000000188e-01
3.000000000000000000e+00 4.349100000000000188e-01
3.050000000000000266e+00 4.349100000000000188e-01
3.100000000000000089e+00 4.349100000000000188e-01
3.150000000000000355e+00 4.349100000000000188e-01
3.200000000000000178e+00 4.349100000000000188e-01
3.250000000000000000e+00 4.349100000000000188e-01
3.300000000000000266e+00 4.349100000000000188e-01
3.350000000000000089e+00 4.349100000000000188e-01
3.400000000000000355e+00 4.349100000000000188e-01
3.450000000000000178e+00 4.349100000000000188e-01
3.500000000000000000e+00 4.349100000000000188e-01
3.550000000000000266e+00 4.349100000000000188e-01
3.600000000000000089e+00 4.349100000000000188e-01
3.650000000000000355e+00 4.349100000000000188e-01
3.700000000000000178e+00 4.349100000000000188e-01
3.750000000000000000e+00 4.349100000000000188e-01
3.800000000000000266e+00 4.349100000000000188e-01
3.850000000000000089e+00 4.349100000000000188e-01
3.900000000000000355e+00 4.349100000000000188e-01
3.950000000000000178e+00 4.349100000000000188e-01
4.000000000000000000e+00 4.349100000000000188e-01
4.049999999999999822e+00 4.349100000000000188e-01
4.100000000000000533e+00 4.349100000000000188e-01
4.150000000000000355e+00 4.349100000000000188e-01
4.200000000000000178e+00 4.349100000000000188e-01
4.250000000000000000e+00 4.349100000000000188e-01
4.299999999999999822e+00 4.349100000000000188e-01
4.350000000000000533e+00 4.349100000000000188e-01
4.400000000000000355e+00 4.349100000000000188e-01
4.450000000000000178e+00 4.349100000000000188e-01
4.500000000000000000e+00 4.349100000000000188e-01
4.549999999999999822e+00 4.349100000000000188e-01
4.600000000000000533e+00 4.349100000000000188e-01
4.650000000000000355e+00 4.349100000000000188e-01
4.700000000000000178e+00 4.349100000000000188e-01
4.750000000000000000e+00 4.349100000000000188e-01
4.800000000000000711e+00 4.349100000000000188e-01
4.850000000000000533e+00 4.349100000000000188e-01
4.900000000000000355e+00 4.349100000000000188e-01
4.950000000000000178e+00 4.349100000000000188e-01
5.000000000000000000e+00 4.349100000000000188e-01


==> uniform.dat <==
1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 8.105999999999999872e-01
3.333300000000000152e-01 6.916299999999999670e-01
2.500000000000000000e-01 6.254899999999999904e-01
2.000000000000000111e-01 5.870100000000000318e-01
1.000000000000000056e-01 5.087399999999999700e-01
5.000000000000000278e-02 4.738700000000000134e-01
2.000000000000000042e-02 4.470600000000000129e-01
1.000000000000000021e-02 4.399700000000000277e-01
5.000000000000000104e-03 4.391599999999999948e-01
2.000000000000000042e-03 4.363600000000000256e-01
1.000000000000000021e-03 4.325300000000000256e-01
0.000000000000000000e+00 4.324000000000000066e-01


==> uniform2.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000278e-02 9.499999999999999556e-01
1.000000000000000056e-01 9.000000000000000222e-01
1.500000000000000222e-01 8.499999999999999778e-01
2.000000000000000111e-01 8.000000000000000444e-01
2.500000000000000000e-01 7.500000000000000000e-01
3.000000000000000444e-01 6.999999999999999556e-01
3.500000000000000333e-01 6.499999999999999112e-01
4.000000000000000222e-01 6.106000000000000316e-01
4.500000000000000111e-01 5.856000000000000094e-01
5.000000000000000000e-01 5.605999999999999872e-01
5.500000000000000444e-01 5.355999999999999650e-01
6.000000000000000888e-01 5.105999999999999428e-01
6.500000000000000222e-01 4.855999999999999761e-01
7.000000000000000666e-01 4.605999999999999539e-01
7.500000000000000000e-01 4.416324999999999834e-01
8.000000000000000444e-01 4.351599999999999913e-01
8.500000000000000888e-01 4.349100000000000188e-01
9.000000000000000222e-01 4.346599999999999908e-01
9.500000000000000666e-01 4.344600000000000128e-01
1.000000000000000000e+00 4.343600000000000239e-01
1.050000000000000044e+00 4.342600000000000349e-01
1.100000000000000089e+00 4.341600000000000459e-01
1.150000000000000133e+00 4.340600000000000014e-01
1.200000000000000178e+00 4.339600000000000124e-01
1.250000000000000000e+00 4.338600000000000234e-01
1.300000000000000044e+00 4.337600000000000344e-01
1.350000000000000089e+00 4.336600000000000454e-01
1.400000000000000133e+00 4.335600000000000009e-01
1.450000000000000178e+00 4.334600000000000120e-01
1.500000000000000000e+00 4.333600000000000230e-01
1.550000000000000044e+00 4.332600000000000340e-01
1.600000000000000089e+00 4.331600000000000450e-01
1.650000000000000133e+00 4.330600000000000005e-01
1.700000000000000178e+00 4.329600000000000115e-01
1.750000000000000000e+00 4.328600000000000225e-01
1.800000000000000044e+00 4.327600000000000335e-01
1.850000000000000089e+00 4.326600000000000446e-01
1.900000000000000133e+00 4.325600000000000001e-01
1.950000000000000178e+00 4.324600000000000111e-01
2.000000000000000000e+00 4.324000000000000066e-01
2.050000000000000266e+00 4.324000000000000066e-01
2.100000000000000089e+00 4.324000000000000066e-01
2.149999999999999911e+00 4.324000000000000066e-01
2.200000000000000178e+00 4.324000000000000066e-01
2.250000000000000000e+00 4.324000000000000066e-01
2.300000000000000266e+00 4.324000000000000066e-01
2.350000000000000089e+00 4.324000000000000066e-01
2.400000000000000355e+00 4.324000000000000066e-01
2.450000000000000178e+00 4.324000000000000066e-01
2.500000000000000000e+00 4.324000000000000066e-01
2.550000000000000266e+00 4.324000000000000066e-01
2.600000000000000089e+00 4.324000000000000066e-01
2.650000000000000355e+00 4.324000000000000066e-01
2.700000000000000178e+00 4.324000000000000066e-01
2.750000000000000000e+00 4.324000000000000066e-01
2.800000000000000266e+00 4.324000000000000066e-01
2.850000000000000089e+00 4.324000000000000066e-01
2.900000000000000355e+00 4.324000000000000066e-01
2.950000000000000178e+00 4.324000000000000066e-01
3.000000000000000000e+00 4.324000000000000066e-01
3.050000000000000266e+00 4.324000000000000066e-01
3.100000000000000089e+00 4.324000000000000066e-01
3.150000000000000355e+00 4.324000000000000066e-01
3.200000000000000178e+00 4.324000000000000066e-01
3.250000000000000000e+00 4.324000000000000066e-01
3.300000000000000266e+00 4.324000000000000066e-01
3.350000000000000089e+00 4.324000000000000066e-01
3.400000000000000355e+00 4.324000000000000066e-01
3.450000000000000178e+00 4.324000000000000066e-01
3.500000000000000000e+00 4.324000000000000066e-01
3.550000000000000266e+00 4.324000000000000066e-01
3.600000000000000089e+00 4.324000000000000066e-01
3.650000000000000355e+00 4.324000000000000066e-01
3.700000000000000178e+00 4.324000000000000066e-01
3.750000000000000000e+00 4.324000000000000066e-01
3.800000000000000266e+00 4.324000000000000066e-01
3.850000000000000089e+00 4.324000000000000066e-01
3.900000000000000355e+00 4.324000000000000066e-01
3.950000000000000178e+00 4.324000000000000066e-01
4.000000000000000000e+00 4.324000000000000066e-01
4.049999999999999822e+00 4.324000000000000066e-01
4.100000000000000533e+00 4.324000000000000066e-01
4.150000000000000355e+00 4.324000000000000066e-01
4.200000000000000178e+00 4.324000000000000066e-01
4.250000000000000000e+00 4.324000000000000066e-01
4.299999999999999822e+00 4.324000000000000066e-01
4.350000000000000533e+00 4.324000000000000066e-01
4.400000000000000355e+00 4.324000000000000066e-01
4.450000000000000178e+00 4.324000000000000066e-01
4.500000000000000000e+00 4.324000000000000066e-01
4.549999999999999822e+00 4.324000000000000066e-01
4.600000000000000533e+00 4.324000000000000066e-01
4.650000000000000355e+00 4.324000000000000066e-01
4.700000000000000178e+00 4.324000000000000066e-01
4.750000000000000000e+00 4.324000000000000066e-01
4.800000000000000711e+00 4.324000000000000066e-01
4.850000000000000533e+00 4.324000000000000066e-01
4.900000000000000355e+00 4.324000000000000066e-01
4.950000000000000178e+00 4.324000000000000066e-01
5.000000000000000000e+00 4.324000000000000066e-01


==> whenNotMax.dat <==
4.685599999999999765e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.338165979381440329e-01


==> whenNotMax2.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000278e-02 9.765719999999999956e-01
1.000000000000000056e-01 9.531439999999999912e-01
1.500000000000000222e-01 9.297159999999999869e-01
2.000000000000000111e-01 9.062879999999999825e-01
2.500000000000000000e-01 8.828599999999999781e-01
3.000000000000000444e-01 8.594319999999999737e-01
3.500000000000000333e-01 8.360039999999999694e-01
4.000000000000000222e-01 8.125759999999999650e-01
4.500000000000000111e-01 7.891479999999999606e-01
5.000000000000000000e-01 7.657199999999999562e-01
5.500000000000000444e-01 7.422919999999999519e-01
6.000000000000000888e-01 7.188639999999999475e-01
6.500000000000000222e-01 6.954359999999999431e-01
7.000000000000000666e-01 6.720079999999999387e-01
7.500000000000000000e-01 6.485800000000000454e-01
8.000000000000000444e-01 6.251519999999999300e-01
8.500000000000000888e-01 6.017239999999999256e-01
9.000000000000000222e-01 5.782960000000000322e-01
9.500000000000000666e-01 5.548679999999999168e-01
1.000000000000000000e+00 5.314400000000000235e-01
1.050000000000000044e+00 5.085694999999998966e-01
1.100000000000000089e+00 4.864989999999999037e-01
1.150000000000000133e+00 4.644284999999999108e-01
1.200000000000000178e+00 4.423579999999998069e-01
1.250000000000000000e+00 4.338165979381440329e-01
1.300000000000000044e+00 4.338165979381440329e-01
1.350000000000000089e+00 4.338165979381440329e-01
1.400000000000000133e+00 4.338165979381440329e-01
1.450000000000000178e+00 4.338165979381440329e-01
1.500000000000000000e+00 4.338165979381440329e-01
1.550000000000000044e+00 4.338165979381440329e-01
1.600000000000000089e+00 4.338165979381440329e-01
1.650000000000000133e+00 4.338165979381440329e-01
1.700000000000000178e+00 4.338165979381440329e-01
1.750000000000000000e+00 4.338165979381440329e-01
1.800000000000000044e+00 4.338165979381440329e-01
1.850000000000000089e+00 4.338165979381440329e-01
1.900000000000000133e+00 4.338165979381440329e-01
1.950000000000000178e+00 4.338165979381440329e-01
2.000000000000000000e+00 4.338165979381440329e-01
2.050000000000000266e+00 4.338165979381440329e-01
2.100000000000000089e+00 4.338165979381440329e-01
2.149999999999999911e+00 4.338165979381440329e-01
2.200000000000000178e+00 4.338165979381440329e-01
2.250000000000000000e+00 4.338165979381440329e-01
2.300000000000000266e+00 4.338165979381440329e-01
2.350000000000000089e+00 4.338165979381440329e-01
2.400000000000000355e+00 4.338165979381440329e-01
2.450000000000000178e+00 4.338165979381440329e-01
2.500000000000000000e+00 4.338165979381440329e-01
2.550000000000000266e+00 4.338165979381440329e-01
2.600000000000000089e+00 4.338165979381440329e-01
2.650000000000000355e+00 4.338165979381440329e-01
2.700000000000000178e+00 4.338165979381440329e-01
2.750000000000000000e+00 4.338165979381440329e-01
2.800000000000000266e+00 4.338165979381440329e-01
2.850000000000000089e+00 4.338165979381440329e-01
2.900000000000000355e+00 4.338165979381440329e-01
2.950000000000000178e+00 4.338165979381440329e-01
3.000000000000000000e+00 4.338165979381440329e-01
3.050000000000000266e+00 4.338165979381440329e-01
3.100000000000000089e+00 4.338165979381440329e-01
3.150000000000000355e+00 4.338165979381440329e-01
3.200000000000000178e+00 4.338165979381440329e-01
3.250000000000000000e+00 4.338165979381440329e-01
3.300000000000000266e+00 4.338165979381440329e-01
3.350000000000000089e+00 4.338165979381440329e-01
3.400000000000000355e+00 4.338165979381440329e-01
3.450000000000000178e+00 4.338165979381440329e-01
3.500000000000000000e+00 4.338165979381440329e-01
3.550000000000000266e+00 4.338165979381440329e-01
3.600000000000000089e+00 4.338165979381440329e-01
3.650000000000000355e+00 4.338165979381440329e-01
3.700000000000000178e+00 4.338165979381440329e-01
3.750000000000000000e+00 4.338165979381440329e-01
3.800000000000000266e+00 4.338165979381440329e-01
3.850000000000000089e+00 4.338165979381440329e-01
3.900000000000000355e+00 4.338165979381440329e-01
3.950000000000000178e+00 4.338165979381440329e-01
4.000000000000000000e+00 4.338165979381440329e-01
4.049999999999999822e+00 4.338165979381440329e-01
4.100000000000000533e+00 4.338165979381440329e-01
4.150000000000000355e+00 4.338165979381440329e-01
4.200000000000000178e+00 4.338165979381440329e-01
4.250000000000000000e+00 4.338165979381440329e-01
4.299999999999999822e+00 4.338165979381440329e-01
4.350000000000000533e+00 4.338165979381440329e-01
4.400000000000000355e+00 4.338165979381440329e-01
4.450000000000000178e+00 4.338165979381440329e-01
4.500000000000000000e+00 4.338165979381440329e-01
4.549999999999999822e+00 4.338165979381440329e-01
4.600000000000000533e+00 4.338165979381440329e-01
4.650000000000000355e+00 4.338165979381440329e-01
4.700000000000000178e+00 4.338165979381440329e-01
4.750000000000000000e+00 4.338165979381440329e-01
4.800000000000000711e+00 4.338165979381440329e-01
4.850000000000000533e+00 4.338165979381440329e-01
4.900000000000000355e+00 4.338165979381440329e-01
4.950000000000000178e+00 4.338165979381440329e-01
5.000000000000000000e+00 4.338165979381440329e-01

